Optimization of NB QC-LDPC Block Codes and Their Performance Analysis

We propose an approach for optimizing nonbinary (NB) quasi-cyclic (QC) LDPC codes. This approach combines constructing of base parity-check matrices by simulated annealing and labeling the obtained base matrices aimed at maximizing the so-called generalized girth of the NB LDPC code Tanner graph. Tightened random coding bounds based on the average binary spectra for ensembles of "almost regular" NB LDPC codes of finite lengths over extensions of the binary Galois field are derived. The simulated FER performance of the sum-product BP decoding of "almost regular" NB QC-LDPC block codes are presented and compared with the derived finite-length random coding bounds as well as with the same performance of the optimized binary QC-LDPC block code in the 5G standard. In the waterfall region our finite-length bounds on the error probability of ML decoding are about 0.1--0.2 dB away from the simulated FER performance of BP decoding.

==> utility2.tikz <==
\begin{tikzpicture}
% Tanner graph
[scale=0.7, transform shape,
symb/.style={circle,draw=black!50,fill=black!,thick,radius=1.5mm},
check/.style={circle,draw=black!50,fill=white!,thick,radius=1.5mm},
]

\node [symb, label=above:$a$] (a) at (-5,1) {};
%\node [symb, label=above:$c,0$] (a0) at (2,0) {};

\node [check,label=below:$b$] (b) at (-5,-1.5)  {};
\draw  (a)  edge [bend left, right]  node {\small$2$} (b);
\draw  (a)  edge  [left,xshift=5mm] node {\small$1$} (b);
\draw  (a)  edge [bend right, left]  node {\small$0$} (b);


%\node  ()  at (-0.1, -1) {\small 1} ;


%\node [symb, label=above:$a$] (a) at (0,0) {};
%\node [symb, label=above:$c,0$] (a0) at (2,0) {};

\node [symb] (a0) at ( 180:2cm) {};    \node  ()  at ( 180:2.5cm) {\Large 5} ;
\node [check] (b1) at ( 120:2cm) {};  \node  ()  at (  120:2.5cm) {\Large 1} ;

\node [symb] (a1) at ( 60:2cm) {};     \node  ()  at (  60:2.5cm) {\Large 4} ;
\node [check] (b2) at ( 0:2cm) {};     \node  ()  at (  0:2.5cm) {\Large 2} ;

\node [symb] (a2) at ( -60:2cm) {};    \node  ()  at (  -60:2.5cm) {\Large 6} ;
\node [check] (b3) at ( -120:2cm) {};  \node  ()  at (  -120:2.5cm) {\Large 3} ;

\draw (a0) -- (b1);  \draw [very thick](a1) -- (b1);  \draw [very thick] (a2) -- (b1);
\draw (a0) -- (b2); \draw [very thick](a1) -- (b2); \draw [very thick] (a2) -- (b2); 
\draw (a0) -- (b3); \draw [very thick](a1) -- (b3); \draw [very thick] (a2) -- (b3);

\node () at (90:2.0cm) {\it \large 1};
\node () at (-90:1.5cm) {\it \large 7};
\node () at (30:2.0cm) {\it \large 5};
\node () at (-30:2.0cm) {\it \large 6};
\node () at (145:2.0cm) {\it \large 3};
\node () at (-145:2.0cm) {\it \large 8};
\node () at (105:1.0cm) {\it \large 2};
\node () at (75:1.0cm) {\it \large 9};
\node () at (15:1.0cm) {\it \large 4};



\node () at (0,-2.8cm) {\Large a) Utility graph};
%\draw (a1) -- (b1);  \draw (a1) -- (b2); \draw (a1) -- (b4);
%\draw (a2) -- (b2);  \draw (a2) -- (b3); \draw (a2) -- (b5);
%\draw (a3) -- (b3);  \draw (a3) -- (b4); \draw (a3) -- (b6);
%\draw (a4) -- (b4);  \draw (a4) -- (b5); \draw (a4) -- (b0);
%\draw (a5) -- (b5);  \draw (a5) -- (b6); \draw (a5) -- (b1);
%\draw (a6) -- (b6);  \draw (a6) -- (b0); \draw (a6) -- (b2);


\end{tikzpicture}

